Radiation and Ionization Energy Loss Simulation for GDH Sum Rule Experiment in Hall-A at Jefferson Lab

The radiation and ionization energy loss are presented for single arm Monte Carlo simulation for the GDH sum rule experiment in Hall-A at Jefferson Lab. Radiation and ionization energy loss are discussed for $^{12}C$ elastic scattering simulation. The relative momentum ratio $\frac{\Delta p}{p}$ and $^{12}C$ elastic cross section are compared without and with Radiation Energy Loss and a reasonable shape is obtained by the simulation. The total energy loss distribution is obtained, showing a Landau shape for $^{12}C$ elastic scattering. This simulation work will give good support for radiation correction analysis of the GDH sum rule experiment.

==> comments.txt <==
1.
If pass, the event is reconstructed at the target and stored in the output file. Meanwhile, radiation and ionization energy losses are applied when the electron goes through some material at each time. Before to store the event, a weight corresponding to the cross section of the event and an asymmetry can be assigned. This option is set on or off by using the input file. Physics can be added into the Monte Carlo results as a weighting factor(cross section effect) or an asymmetry. They are both computed for each event according to its target reconstructed kinematic quantities. Some physical procedures such as $^{12}C$ elastic cross sctions, radiative corrections and landau tail for elastic peak, $^{3}He$ quasi-elastic cross sections, asymmetries and external radiation correction can be processed in this simulation package. The radiation lengths and ionization energy loss calculation method in the simulation will be discussed in detailed as follows.
2.
The Fig. 2 shows beam relative momentum ratios $\frac{\Delta p}{p}$ distribution when the beam central momentum is equal to 1.14876 GeV/c. The relative momentum ratios are dependence on the different momentum setting. It can be tuned by accelerator. 

3.
The above results are from SAMC simulation for $^{12}C$ elastic scattering without and with Radiation Energy Loss. We have included internal radiation(vacuum polarization, vertex corrections) energy loss and external radiation(ionization and bremsstrahlung) energy loss. These simulation results can be compared with the $^{12}C$ elastic data of the GDH sum rule experiment in future. If the simulation results match well with the elastic data, it will prove the good data quality state. The radiative corrections take the general form $\sigma_{exp} = (1+\delta)\sigma_{Born}$ where the $\delta$ represents the sum of the internal and external radiative corrections. We can make a comparison between the data and the physical theory after finishing cross section analysis. This simulation work will be helpful for the above data analysis.

4.


